Adapting The Secretary Hiring Problem for Optimal Hot-Cold Tier Placement under Top-$K$ Workloads

Top-K queries are an established heuristic in information retrieval. This paper presents an approach for optimal tiered storage allocation under stream processing workloads using this heuristic: those requiring the analysis of only the top-$K$ ranked most relevant, or most interesting, documents from a fixed-length stream, stream window, or batch job. In this workflow, documents are analyzed relevance with a user-specified interestingness function, on which they are ranked, the top-$K$ being selected (and hence stored) for further processing. This workflow allows human in the loop systems, including supervised machine learning, to prioritize documents. This scenario bears similarity to the classic Secretary Hiring Problem (SHP), and the expected rate of document writes, and document lifetime, can be modelled as a function of document index. We present parameter-based algorithms for storage tier placement, minimizing document storage and transport costs. We show that optimal parameter values are a function of these costs. It is possible to model application IO behaviour a priori for this class of workloads. When combined with tiered storage, the tractability of the probabilistic model of IO makes it easy to optimize tier allocation, yielding simple analytic solutions. This contrasts with (often complex) existing work on tiered storage optimization, which is either tightly coupled to specific use cases, or requires active monitoring of application IO load (a reactive approach) -- ill-suited to long-running or one-off operations common in the scientific computing domain.We validate our model with a trace-driven simulation of a bio-chemical model exploration, and give worked examples for two cloud storage case studies.

==> prices.txt <==
AWS 

EU / Ireland

Price
Data Transfer IN To Amazon S3 From Internet
All data transfer in	$0.00 per GB

OUT:
Up to 1 GB / Month	$0.00 per GB
Next 9.999 TB / Month	$0.09 per GB
=> 0.09 / 1000 = 0.000 09 per document

S3 Transaction costs:
$0.005 / 1,000 requests
=> 0.000 005 per document

Azure, transaction costs:
$0.015 / 10,000
=> 0.000 0015 per document


---

(Assume 1MB files x 1000 = 1GB)
=>
$0.005 to read/write 'locally'
$0.090 xfer between clouds.

x10

Elastic File System -- Cost Write
$0.01

"Transfers between S3 buckets or from S3 to any service(s) within the same region are free."

>>> This makes the most sense when internet link is much more expensive than cost of local storage (which itself is not free).

---

Storage Costs:

$0.06 per GiB / month

5GB x 0.06 = 0.3 USD / month
(transaction costs are much higher)

---
We need redundancy...

could we use EBS for first n docs? (optimized for high IO)
then use object storage for the rest?


